Evaluating Models' Local Decision Boundaries via Contrast Sets

Standard test sets for supervised learning evaluate in-distribution generalization. Unfortunately, when a dataset has systematic gaps (e.g., annotation artifacts), these evaluations are misleading: a model can learn simple decision rules that perform well on the test set but do not capture a dataset's intended capabilities. We propose a new annotation paradigm for NLP that helps to close systematic gaps in the test data. In particular, after a dataset is constructed, we recommend that the dataset authors manually perturb the test instances in small but meaningful ways that (typically) change the gold label, creating contrast sets. Contrast sets provide a local view of a model's decision boundary, which can be used to more accurately evaluate a model's true linguistic capabilities. We demonstrate the efficacy of contrast sets by creating them for 10 diverse NLP datasets (e.g., DROP reading comprehension, UD parsing, IMDb sentiment analysis). Although our contrast sets are not explicitly adversarial, model performance is significantly lower on them than on the original test sets---up to 25\% in some cases. We release our contrast sets as new evaluation benchmarks and encourage future dataset construction efforts to follow similar annotation processes.

==> acl2020_reviews.txt <==
============================================================================ 
ACL 2020 Reviews for Submission #1154
============================================================================ 

Title: Evaluating NLP Models via Contrast Sets
Authors: Matt Gardner, Yoav Artzi, Victoria Basmov, Jonathan Berant, Ben Bogin, Sihao Chen, Pradeep Dasigi, Dheeru Dua, Yanai Elazar, Ananth Gottumukkala, Nitish Gupta, Hannaneh Hajishirzi, Gabriel Ilharco, Divyansh Kaushik, Daniel Khashabi, Kevin Lin, Zachary C. Lipton, Jiangming Liu, Nelson F. Liu, Phoebe Mulcaire, Qiang Ning, Sameer Singh, Noah A. Smith, Sanjay Subramanian, Reut Tsarfaty, Eric Wallace, Ally Zhang and Ben Zhou
============================================================================
                            META-REVIEW
============================================================================ 

Comments: Reviewers remained at borderline after reviewing the author response. The idea of generating contrast sets to improve benchmark evaluations and remove bias is an interesting idea; however, the paper apparently does not present a very clear standard approach to generating such sets and it seems quite ad-hoc and  dataset specific.  Also, I noticed it lacked references to at least a couple previous works that seem relevant.  The well-known Winograd Schema Challenge seems to fit the definition of a contrast set approach but is not discussed (the recent scaled up Winogrande version appeared on archive last summer but was not officially published at AAAI until after the ACL submit deadline).  The VQA v2 dataset as revision of VQA version one, also seems relevant.  Overall the paper does not seem to quite reach the level of a novel, detailed proposal needed to make a strong theme paper.

============================================================================
                            REVIEWER #1
============================================================================

What is this paper about, what contributions does it make, what are the main strengths and weaknesses?
---------------------------------------------------------------------------
This paper proposes to building contrast test set as the complementary metric to evaluation NLP tasks to avoid "systematic gap". Contrast sets are constructed on the basis of common test sets, but augmented with cases with similar shallow features but different true labels. It is an interesting proposal and I believe this method can help uncover more data set deficiencies and model biases. 

My major concerns for the proposed method are two-fold:
1. The contrast set can only tell the imperfection of the current test set or the current models, but there is no way to identify how good between the current results, since the contrast set may only contain long-tail cases which contribute little to the overall data distribution;
2. I am not quite convinced by the claim ''it is not difficult to build the contrast set''. As pointed out in the paper, the actual contrast cases varies from task to task, domain to domain, and require the involvement of expert-level knowledge. This may be a major obstacle that prevent the proposal from viable practice in large scale.
---------------------------------------------------------------------------


Reasons to accept
---------------------------------------------------------------------------
Propose a new idea to build contrast test set for NLP tasks to avoid systematic gap in the selected data
---------------------------------------------------------------------------


Reasons to reject
---------------------------------------------------------------------------
Still lack of effective and systematic method to practice
---------------------------------------------------------------------------


---------------------------------------------------------------------------
Reviewer's Scores
---------------------------------------------------------------------------
    Overall Recommendation - Theme Track: 3.5


============================================================================
                            REVIEWER #2
============================================================================

What is this paper about, what contributions does it make, what are the main strengths and weaknesses?
---------------------------------------------------------------------------
This paper proposes a new methodology to augment evaluation datasets by creating contrast sets around test instances. These contrast sets are supposed to fill the systematic gaps that evaluation datasets have, and differ from other techniques such as adversarial examples, in that contrast sets do also change the gold standard label, and do not implicitly depend on any pretrained model. The authors propose guidelines to create contrast sets, discuss their limitations and present examples of augmented datasets for several tasks. By evaluating models on the augmented datasets, the authors show that models that perform very well on the original test dataset struggles to achieve the same performance on the augmented dataset. However, humans achieve similar performance on both datasets.
---------------------------------------------------------------------------


Reasons to accept
---------------------------------------------------------------------------
The proposed method to augment the datasets using contrast sets is sound, and the reasons given by the authors are sensible. The presented evaluation is convincing and helps the authors to make a valid point.
---------------------------------------------------------------------------


Reasons to reject
---------------------------------------------------------------------------
The paper does not provide a systematic and objective method to create contrast sets, and therefore it seems difficult to describe them in guidelines. This makes the whole process somewhat ad-hoc, which is not ideal.
---------------------------------------------------------------------------


---------------------------------------------------------------------------
Reviewer's Scores
---------------------------------------------------------------------------
    Overall Recommendation - Theme Track: 3.5


============================================================================
                            REVIEWER #3
============================================================================

What is this paper about, what contributions does it make, what are the main strengths and weaknesses?
---------------------------------------------------------------------------
This paper is about evaluation of NLP models via contrast sets. The idea proposed is that when building a benchmark test set for NLP, the dataset authors should create contrast sets around the examples in their dataset. The contrast sets are made by taking the original examples and altering them in ways that change its meaning and typically change the gold label. The exact nature of the changes is left open to the authors of the dataset to decide. The intuition is that the contrast sets should help better test NLP modeling of local decision boundaries than only with the original examples. A new measurement of contrast set consistency, which is the percentage of contrast sets for which all members of the contrast set are predicted correctly, is also proposed. 

Strengths:
Addresses an important problem. 
Well written, easy to understand most of it. 
The idea of contrast sets to better test local decision boundaries is interesting. 

Weaknesses: 
The evaluation of the new method is lacking, somewhat ironically. 
In particular, the big question of whether the extra time and money spent on making the contrast sets is more valuable than having put that time and money into gathering more original examples is not considered.
---------------------------------------------------------------------------


Reasons to accept
---------------------------------------------------------------------------
It could be of interest to many since testing NLP systems is widespread and quite important. The particular idea of using contrast sets might be of interest to dataset constructors to consider.
---------------------------------------------------------------------------


Reasons to reject
---------------------------------------------------------------------------
Under-evaluation of the relative merits for adopting the proposed approach versus putting the effort into collecting additional original data. Evaluation of the article's merits on a scientific basis is difficult since so much is dependent on quality of human contrast set constructors, which is variable and could be arbitrary.
---------------------------------------------------------------------------


---------------------------------------------------------------------------
Reviewer's Scores
---------------------------------------------------------------------------
    Overall Recommendation - Theme Track: 2.5

Questions for the Authors(s)
---------------------------------------------------------------------------
How big should contrast sets be? Why?
---------------------------------------------------------------------------
